Accurate Models of AMD Matrix Cores

Matrix multipliers available on recent GPUs do not conform with the IEEE 754 floating point standard. Features of matrix multipliers differ across vendors and architectures of the same vendor, such as accumulator width, rounding behaviour, normalisation points, intermediate underflow and overflow logic, the handling of subnormals, and the treatment of special inputs. As a result, reproducibility of small matrix multiplier results across devices is not possible and cannot be achieved by software control. Implementation details of matrix multipliers are not documented, making it difficult to interpret discrepancies in the computed results. We characterise the numerical behaviour of matrix multipliers across three AMD GPU architectures: CDNA 1, CDNA 2, and CDNA 3, using the MI100, MI210/250, and MI300A/300X GPUs, respectively. We design test vectors to target numerical features for all supported input formats and provide the derivation and the reasoning for why each vector allows to determine a particular numerical feature based on the outputs of the devices. MATLAB-based software models of the matrix multipliers are then developed for each architecture and validated for bit-level reproducibility against hardware using a randomized test suite consisting of 10 million sets of random input vectors. To achieve this, we applied a previously developed technique to iteratively refine the accuracy of the models in a loop, by randomized testing followed by test-refinement until the model matches the hardware for every test case. Finally, as a proof of concept for what experimental research can be done with the models, we have utilised them in two demonstrative numerical applications, quantifying application-level accuracy differences between AMD matrix cores and the NVIDIA tensor cores.

==> data/matmul_test_bfloat16_binary32_words_1_model_b200.dat <==
n error bound 
10 1.469606e-03 7.813096e-03 
18 3.555061e-03 7.813573e-03 
33 1.424950e-03 7.814467e-03 
61 1.121651e-03 7.816136e-03 
112 9.231993e-04 7.819176e-03 
206 1.191709e-03 7.824779e-03 
379 1.168169e-03 7.835090e-03 
695 6.132106e-04 7.853925e-03 
1274 3.561488e-04 7.888436e-03 
2335 2.296500e-04 7.951677e-03 
4281 1.667126e-04 8.067667e-03 
7847 1.293651e-04 8.280218e-03 
14384 9.470974e-05 8.669853e-03 
26366 6.857924e-05 9.384036e-03 
48329 5.279643e-05 1.069313e-02 
88586 3.674114e-05 1.309264e-02 
162377 2.633955e-05 1.749092e-02 
297635 1.788045e-05 2.555293e-02 
545559 1.413737e-05 4.033035e-02 
1000000 9.216378e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_1_model_mi100.dat <==
n error bound 
10 1.469597e-03 7.813096e-03 
18 3.555024e-03 7.813573e-03 
33 1.424938e-03 7.814467e-03 
61 1.121648e-03 7.816136e-03 
112 9.231709e-04 7.819176e-03 
206 1.191695e-03 7.824779e-03 
379 1.168095e-03 7.835090e-03 
695 6.131360e-04 7.853925e-03 
1274 3.561044e-04 7.888436e-03 
2335 2.295947e-04 7.951677e-03 
4281 1.666535e-04 8.067667e-03 
7847 1.292787e-04 8.280218e-03 
14384 9.456200e-05 8.669853e-03 
26366 6.840920e-05 9.384036e-03 
48329 5.260220e-05 1.069313e-02 
88586 3.649591e-05 1.309264e-02 
162377 2.592493e-05 1.749092e-02 
297635 1.739821e-05 2.555293e-02 
545559 1.327788e-05 4.033035e-02 
1000000 8.575323e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_1_model_mi250.dat <==
n error bound 
10 1.469597e-03 7.813096e-03 
18 3.555024e-03 7.813573e-03 
33 1.424938e-03 7.814467e-03 
61 1.121645e-03 7.816136e-03 
112 9.231728e-04 7.819176e-03 
206 1.191693e-03 7.824779e-03 
379 1.168096e-03 7.835090e-03 
695 6.131351e-04 7.853925e-03 
1274 3.561062e-04 7.888436e-03 
2335 2.295920e-04 7.951677e-03 
4281 1.666530e-04 8.067667e-03 
7847 1.292774e-04 8.280218e-03 
14384 9.456084e-05 8.669853e-03 
26366 6.841074e-05 9.384036e-03 
48329 5.260060e-05 1.069313e-02 
88586 3.649563e-05 1.309264e-02 
162377 2.592189e-05 1.749092e-02 
297635 1.740027e-05 2.555293e-02 
545559 1.327747e-05 4.033035e-02 
1000000 8.575549e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_1_model_mi300x.dat <==
n error bound 
10 3.915432e-04 7.813096e-03 
18 3.555024e-03 7.813573e-03 
33 1.424938e-03 7.814467e-03 
61 1.121640e-03 7.816136e-03 
112 9.231792e-04 7.819176e-03 
206 1.191692e-03 7.824779e-03 
379 1.168098e-03 7.835090e-03 
695 6.131427e-04 7.853925e-03 
1274 3.561048e-04 7.888436e-03 
2335 2.295933e-04 7.951677e-03 
4281 1.666510e-04 8.067667e-03 
7847 1.292812e-04 8.280218e-03 
14384 9.455993e-05 8.669853e-03 
26366 6.841152e-05 9.384036e-03 
48329 5.260095e-05 1.069313e-02 
88586 3.649709e-05 1.309264e-02 
162377 2.592040e-05 1.749092e-02 
297635 1.740274e-05 2.555293e-02 
545559 1.328460e-05 4.033035e-02 
1000000 8.573679e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_b200.dat <==
n error bound 
10 2.685482e-06 7.813096e-03 
18 8.492632e-06 7.813573e-03 
33 1.069706e-05 7.814467e-03 
61 7.691104e-06 7.816136e-03 
112 8.408059e-06 7.819176e-03 
206 5.276636e-06 7.824779e-03 
379 3.023472e-06 7.835090e-03 
695 1.994175e-06 7.853925e-03 
1274 2.013317e-06 7.888436e-03 
2335 1.827506e-06 7.951677e-03 
4281 1.452267e-06 8.067667e-03 
7847 1.005616e-06 8.280218e-03 
14384 1.002506e-06 8.669853e-03 
26366 9.279706e-07 9.384036e-03 
48329 9.119277e-07 1.069313e-02 
88586 1.036446e-06 1.309264e-02 
162377 1.332787e-06 1.749092e-02 
297635 1.804460e-06 2.555293e-02 
545559 2.181737e-06 4.033035e-02 
1000000 2.845524e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_mi100.dat <==
n error bound 
10 2.673902e-06 7.813096e-03 
18 8.489673e-06 7.813573e-03 
33 1.067285e-05 7.814467e-03 
61 7.672058e-06 7.816136e-03 
112 8.321889e-06 7.819176e-03 
206 5.193021e-06 7.824779e-03 
379 2.905934e-06 7.835090e-03 
695 1.883074e-06 7.853925e-03 
1274 1.870050e-06 7.888436e-03 
2335 1.506907e-06 7.951677e-03 
4281 1.163467e-06 8.067667e-03 
7847 6.060303e-07 8.280218e-03 
14384 5.230668e-07 8.669853e-03 
26366 2.854011e-07 9.384036e-03 
48329 2.051380e-07 1.069313e-02 
88586 1.621972e-07 1.309264e-02 
162377 1.209107e-07 1.749092e-02 
297635 8.226091e-08 2.555293e-02 
545559 5.303550e-08 4.033035e-02 
1000000 3.818568e-08 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_mi250.dat <==
n error bound 
10 2.673880e-06 7.813096e-03 
18 8.489673e-06 7.813573e-03 
33 1.067285e-05 7.814467e-03 
61 7.672491e-06 7.816136e-03 
112 8.310505e-06 7.819176e-03 
206 5.196379e-06 7.824779e-03 
379 2.909767e-06 7.835090e-03 
695 1.876154e-06 7.853925e-03 
1274 1.872676e-06 7.888436e-03 
2335 1.507721e-06 7.951677e-03 
4281 1.162016e-06 8.067667e-03 
7847 6.038329e-07 8.280218e-03 
14384 5.242907e-07 8.669853e-03 
26366 2.841006e-07 9.384036e-03 
48329 2.036674e-07 1.069313e-02 
88586 1.609098e-07 1.309264e-02 
162377 1.226164e-07 1.749092e-02 
297635 8.315052e-08 2.555293e-02 
545559 5.278040e-08 4.033035e-02 
1000000 3.781132e-08 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_2_model_mi300x.dat <==
n error bound 
10 2.673700e-06 7.813096e-03 
18 8.477839e-06 7.813573e-03 
33 1.066352e-05 7.814467e-03 
61 7.672258e-06 7.816136e-03 
112 8.309816e-06 7.819176e-03 
206 5.199357e-06 7.824779e-03 
379 2.908992e-06 7.835090e-03 
695 1.877721e-06 7.853925e-03 
1274 1.874118e-06 7.888436e-03 
2335 1.512823e-06 7.951677e-03 
4281 1.161594e-06 8.067667e-03 
7847 6.017585e-07 8.280218e-03 
14384 5.239715e-07 8.669853e-03 
26366 2.815689e-07 9.384036e-03 
48329 2.010623e-07 1.069313e-02 
88586 1.662947e-07 1.309264e-02 
162377 1.173607e-07 1.749092e-02 
297635 8.130459e-08 2.555293e-02 
545559 5.457148e-08 4.033035e-02 
1000000 5.336731e-08 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_b200.dat <==
n error bound 
10 3.647788e-08 7.813096e-03 
18 2.623484e-07 7.813573e-03 
33 2.238087e-07 7.814467e-03 
61 1.529410e-07 7.816136e-03 
112 5.782372e-08 7.819176e-03 
206 9.019348e-08 7.824779e-03 
379 2.007581e-07 7.835090e-03 
695 2.954656e-07 7.853925e-03 
1274 2.567460e-07 7.888436e-03 
2335 3.846343e-07 7.951677e-03 
4281 4.912073e-07 8.067667e-03 
7847 5.603519e-07 8.280218e-03 
14384 5.478050e-07 8.669853e-03 
26366 8.616604e-07 9.384036e-03 
48329 1.023959e-06 1.069313e-02 
88586 1.227796e-06 1.309264e-02 
162377 1.400346e-06 1.749092e-02 
297635 1.619451e-06 2.555293e-02 
545559 2.667678e-06 4.033035e-02 
1000000 2.742058e-06 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_mi100.dat <==
n error bound 
10 2.517235e-08 7.813096e-03 
18 1.220650e-07 7.813573e-03 
33 7.656606e-08 7.814467e-03 
61 6.149272e-08 7.816136e-03 
112 1.480019e-08 7.819176e-03 
206 2.516117e-08 7.824779e-03 
379 3.201388e-08 7.835090e-03 
695 3.077681e-08 7.853925e-03 
1274 2.310603e-08 7.888436e-03 
2335 2.763613e-08 7.951677e-03 
4281 2.580068e-08 8.067667e-03 
7847 1.679895e-08 8.280218e-03 
14384 1.330755e-08 8.669853e-03 
26366 1.663793e-08 9.384036e-03 
48329 1.814574e-08 1.069313e-02 
88586 1.471676e-08 1.309264e-02 
162377 9.930865e-09 1.749092e-02 
297635 1.387383e-08 2.555293e-02 
545559 1.519115e-08 4.033035e-02 
1000000 9.727898e-09 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_mi250.dat <==
n error bound 
10 2.525669e-08 7.813096e-03 
18 1.244343e-07 7.813573e-03 
33 7.623027e-08 7.814467e-03 
61 5.444428e-08 7.816136e-03 
112 1.129887e-08 7.819176e-03 
206 2.514360e-08 7.824779e-03 
379 3.243537e-08 7.835090e-03 
695 3.618490e-08 7.853925e-03 
1274 1.748312e-08 7.888436e-03 
2335 2.575005e-08 7.951677e-03 
4281 2.805314e-08 8.067667e-03 
7847 1.566440e-08 8.280218e-03 
14384 1.236962e-08 8.669853e-03 
26366 1.639867e-08 9.384036e-03 
48329 1.780266e-08 1.069313e-02 
88586 1.477704e-08 1.309264e-02 
162377 1.208263e-08 1.749092e-02 
297635 1.316653e-08 2.555293e-02 
545559 1.494256e-08 4.033035e-02 
1000000 1.095925e-08 6.741714e-02 


==> data/matmul_test_bfloat16_binary32_words_3_model_mi300x.dat <==
n error bound 
10 2.525669e-08 7.813096e-03 
18 1.251155e-07 7.813573e-03 
33 7.628945e-08 7.814467e-03 
61 9.059172e-08 7.816136e-03 
112 1.014711e-08 7.819176e-03 
206 2.936050e-08 7.824779e-03 
379 2.869400e-08 7.835090e-03 
695 2.831807e-08 7.853925e-03 
1274 1.955047e-08 7.888436e-03 
2335 2.358051e-08 7.951677e-03 
4281 2.788371e-08 8.067667e-03 
7847 1.783594e-08 8.280218e-03 
14384 1.144793e-08 8.669853e-03 
26366 1.956454e-08 9.384036e-03 
48329 1.678510e-08 1.069313e-02 
88586 2.107460e-08 1.309264e-02 
162377 1.738762e-08 1.749092e-02 
297635 1.974210e-08 2.555293e-02 
545559 1.848644e-08 4.033035e-02 
1000000 2.041421e-08 6.741714e-02 


==> data/matmul_test_binary16_binary32_words_1_model_b200.dat <==
n error bound 
10 1.283168e-04 9.775313e-04 
18 1.508825e-04 9.788430e-04 
33 2.227364e-04 9.825883e-04 
61 1.484161e-04 9.940670e-04 
112 1.434395e-04 1.029991e-03 
206 2.140915e-04 1.147005e-03 
379 1.484374e-04 1.534518e-03 
695 9.201701e-05 2.818275e-03 
1274 4.745446e-05 7.101882e-03 
2335 2.912409e-05 2.143678e-02 
4281 2.056001e-05 6.953833e-02 
7847 1.846911e-05 2.309426e-01 
14384 1.296801e-05 7.729710e-01 
26366 8.020166e-06 2.593508e+00 
48329 6.956435e-06 8.709240e+00 
88586 6.355465e-06 2.925468e+01 
162377 3.985487e-06 9.828072e+01 
297635 2.616955e-06 3.301907e+02 
545559 2.639768e-06 1.109351e+03 
1000000 1.965975e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_mi100.dat <==
n error bound 
10 2.533387e-05 9.775313e-04 
18 1.508457e-04 9.788430e-04 
33 2.227201e-04 9.825883e-04 
61 1.484130e-04 9.940670e-04 
112 1.434083e-04 1.029991e-03 
206 2.140820e-04 1.147005e-03 
379 1.483672e-04 1.534518e-03 
695 9.195220e-05 2.818275e-03 
1274 4.738314e-05 7.101882e-03 
2335 2.905946e-05 2.143678e-02 
4281 2.049518e-05 6.953833e-02 
7847 1.833000e-05 2.309426e-01 
14384 1.279826e-05 7.729710e-01 
26366 7.880422e-06 2.593508e+00 
48329 6.751600e-06 8.709240e+00 
88586 5.948097e-06 2.925468e+01 
162377 3.535150e-06 9.828072e+01 
297635 2.112645e-06 3.301907e+02 
545559 1.777197e-06 1.109351e+03 
1000000 1.188553e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_mi250.dat <==
n error bound 
10 1.283158e-04 9.775313e-04 
18 1.508457e-04 9.788430e-04 
33 2.227199e-04 9.825883e-04 
61 1.484131e-04 9.940670e-04 
112 1.434158e-04 1.029991e-03 
206 2.140822e-04 1.147005e-03 
379 1.483667e-04 1.534518e-03 
695 9.195159e-05 2.818275e-03 
1274 4.738460e-05 7.101882e-03 
2335 2.906118e-05 2.143678e-02 
4281 2.049612e-05 6.953833e-02 
7847 1.832991e-05 2.309426e-01 
14384 1.279760e-05 7.729710e-01 
26366 7.880052e-06 2.593508e+00 
48329 6.751952e-06 8.709240e+00 
88586 5.948064e-06 2.925468e+01 
162377 3.534668e-06 9.828072e+01 
297635 2.112624e-06 3.301907e+02 
545559 1.776786e-06 1.109351e+03 
1000000 1.188139e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_1_model_mi300x.dat <==
n error bound 
10 1.283158e-04 9.775313e-04 
18 1.508457e-04 9.788430e-04 
33 2.227159e-04 9.825883e-04 
61 1.484076e-04 9.940670e-04 
112 1.434230e-04 1.029991e-03 
206 2.140785e-04 1.147005e-03 
379 1.483646e-04 1.534518e-03 
695 9.195189e-05 2.818275e-03 
1274 4.738109e-05 7.101882e-03 
2335 2.905968e-05 2.143678e-02 
4281 2.049579e-05 6.953833e-02 
7847 1.832986e-05 2.309426e-01 
14384 1.280209e-05 7.729710e-01 
26366 7.883801e-06 2.593508e+00 
48329 6.750848e-06 8.709240e+00 
88586 5.950621e-06 2.925468e+01 
162377 3.535896e-06 9.828072e+01 
297635 2.113023e-06 3.301907e+02 
545559 1.776370e-06 1.109351e+03 
1000000 1.190191e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_b200.dat <==
n error bound 
10 8.322835e-08 9.775313e-04 
18 2.443847e-07 9.788430e-04 
33 1.114472e-07 9.825883e-04 
61 2.175146e-07 9.940670e-04 
112 3.112837e-07 1.029991e-03 
206 9.786510e-08 1.147005e-03 
379 1.830313e-07 1.534518e-03 
695 1.280995e-07 2.818275e-03 
1274 1.734024e-07 7.101882e-03 
2335 3.041790e-07 2.143678e-02 
4281 2.890730e-07 6.953833e-02 
7847 3.566216e-07 2.309426e-01 
14384 4.733965e-07 7.729710e-01 
26366 5.626929e-07 2.593508e+00 
48329 6.132117e-07 8.709240e+00 
88586 7.427822e-07 2.925468e+01 
162377 9.911177e-07 9.828072e+01 
297635 1.378776e-06 3.301907e+02 
545559 1.699668e-06 1.109351e+03 
1000000 2.231048e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_mi100.dat <==
n error bound 
10 7.367622e-08 9.775313e-04 
18 1.686540e-07 9.788430e-04 
33 5.348171e-08 9.825883e-04 
61 1.281593e-07 9.940670e-04 
112 2.237350e-07 1.029991e-03 
206 5.308923e-08 1.147005e-03 
379 7.459853e-08 1.534518e-03 
695 2.215455e-08 2.818275e-03 
1274 2.360230e-08 7.101882e-03 
2335 2.802617e-08 2.143678e-02 
4281 2.274012e-08 6.953833e-02 
7847 1.994095e-08 2.309426e-01 
14384 2.150477e-08 7.729710e-01 
26366 1.530829e-08 2.593508e+00 
48329 1.641632e-08 8.709240e+00 
88586 1.181165e-08 2.925468e+01 
162377 1.331279e-08 9.828072e+01 
297635 9.452934e-09 3.301907e+02 
545559 1.189613e-08 1.109351e+03 
1000000 7.893212e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_mi250.dat <==
n error bound 
10 7.425462e-08 9.775313e-04 
18 1.687155e-07 9.788430e-04 
33 6.432550e-08 9.825883e-04 
61 1.281926e-07 9.940670e-04 
112 2.209058e-07 1.029991e-03 
206 4.857569e-08 1.147005e-03 
379 7.578195e-08 1.534518e-03 
695 2.217742e-08 2.818275e-03 
1274 2.426788e-08 7.101882e-03 
2335 2.650649e-08 2.143678e-02 
4281 2.252908e-08 6.953833e-02 
7847 2.048001e-08 2.309426e-01 
14384 2.230300e-08 7.729710e-01 
26366 1.484068e-08 2.593508e+00 
48329 1.591747e-08 8.709240e+00 
88586 1.164553e-08 2.925468e+01 
162377 1.364680e-08 9.828072e+01 
297635 1.029073e-08 3.301907e+02 
545559 1.269790e-08 1.109351e+03 
1000000 7.873299e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_2_model_mi300x.dat <==
n error bound 
10 6.798521e-08 9.775313e-04 
18 1.704252e-07 9.788430e-04 
33 5.481465e-08 9.825883e-04 
61 1.272157e-07 9.940670e-04 
112 2.222902e-07 1.029991e-03 
206 5.130069e-08 1.147005e-03 
379 7.261505e-08 1.534518e-03 
695 2.534051e-08 2.818275e-03 
1274 2.401697e-08 7.101882e-03 
2335 2.776354e-08 2.143678e-02 
4281 2.311316e-08 6.953833e-02 
7847 2.068592e-08 2.309426e-01 
14384 1.931005e-08 7.729710e-01 
26366 1.474565e-08 2.593508e+00 
48329 1.262023e-08 8.709240e+00 
88586 1.029852e-08 2.925468e+01 
162377 1.508978e-08 9.828072e+01 
297635 1.258156e-08 3.301907e+02 
545559 1.451912e-08 1.109351e+03 
1000000 1.139738e-08 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_b200.dat <==
n error bound 
10 3.588367e-08 9.775313e-04 
18 1.984320e-07 9.788430e-04 
33 1.863201e-07 9.825883e-04 
61 1.622010e-07 9.940670e-04 
112 4.177119e-08 1.029991e-03 
206 7.306878e-08 1.147005e-03 
379 1.496639e-07 1.534518e-03 
695 1.929688e-07 2.818275e-03 
1274 1.656570e-07 7.101882e-03 
2335 2.663331e-07 2.143678e-02 
4281 3.428392e-07 6.953833e-02 
7847 4.012988e-07 2.309426e-01 
14384 3.749164e-07 7.729710e-01 
26366 5.656913e-07 2.593508e+00 
48329 6.968521e-07 8.709240e+00 
88586 8.537113e-07 2.925468e+01 
162377 9.454975e-07 9.828072e+01 
297635 1.097368e-06 3.301907e+02 
545559 1.856296e-06 1.109351e+03 
1000000 1.911647e-06 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_mi100.dat <==
n error bound 
10 8.082876e-09 9.775313e-04 
18 6.155413e-08 9.788430e-04 
33 4.736987e-08 9.825883e-04 
61 4.994732e-08 9.940670e-04 
112 5.801384e-09 1.029991e-03 
206 1.134499e-08 1.147005e-03 
379 1.685467e-08 1.534518e-03 
695 2.112155e-08 2.818275e-03 
1274 1.930830e-08 7.101882e-03 
2335 1.490659e-08 2.143678e-02 
4281 1.705469e-08 6.953833e-02 
7847 1.761396e-08 2.309426e-01 
14384 9.632943e-09 7.729710e-01 
26366 1.324919e-08 2.593508e+00 
48329 1.358592e-08 8.709240e+00 
88586 1.032866e-08 2.925468e+01 
162377 1.150764e-08 9.828072e+01 
297635 9.698415e-09 3.301907e+02 
545559 1.051056e-08 1.109351e+03 
1000000 8.497165e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_mi250.dat <==
n error bound 
10 8.121995e-09 9.775313e-04 
18 6.185054e-08 9.788430e-04 
33 4.768434e-08 9.825883e-04 
61 3.629483e-08 9.940670e-04 
112 6.009990e-09 1.029991e-03 
206 1.371327e-08 1.147005e-03 
379 1.718811e-08 1.534518e-03 
695 1.948519e-08 2.818275e-03 
1274 2.149119e-08 7.101882e-03 
2335 1.322624e-08 2.143678e-02 
4281 1.765565e-08 6.953833e-02 
7847 1.746379e-08 2.309426e-01 
14384 9.153320e-09 7.729710e-01 
26366 1.232033e-08 2.593508e+00 
48329 1.375380e-08 8.709240e+00 
88586 9.800710e-09 2.925468e+01 
162377 1.261550e-08 9.828072e+01 
297635 1.027026e-08 3.301907e+02 
545559 1.085019e-08 1.109351e+03 
1000000 8.575042e-09 3.727171e+03 


==> data/matmul_test_binary16_binary32_words_3_model_mi300x.dat <==
n error bound 
10 8.168532e-09 9.775313e-04 
18 2.310481e-08 9.788430e-04 
33 4.681654e-08 9.825883e-04 
61 3.605741e-08 9.940670e-04 
112 8.490710e-09 1.029991e-03 
206 1.239708e-08 1.147005e-03 
379 1.333107e-08 1.534518e-03 
695 2.213679e-08 2.818275e-03 
1274 1.679604e-08 7.101882e-03 
2335 1.405273e-08 2.143678e-02 
4281 1.874619e-08 6.953833e-02 
7847 1.936252e-08 2.309426e-01 
14384 1.086981e-08 7.729710e-01 
26366 1.248867e-08 2.593508e+00 
48329 1.334945e-08 8.709240e+00 
88586 1.005385e-08 2.925468e+01 
162377 9.400830e-09 9.828072e+01 
297635 1.148930e-08 3.301907e+02 
545559 1.467976e-08 1.109351e+03 
1000000 1.135594e-08 3.727171e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_b200.dat <==
n error bound 
10 1.456549e-02 2.500010e-01 
18 1.204863e-01 2.500025e-01 
33 4.384427e-02 2.500066e-01 
61 4.370109e-02 2.500195e-01 
112 3.420082e-02 2.500601e-01 
206 4.126824e-02 2.501929e-01 
379 3.078509e-02 2.506341e-01 
695 1.775784e-02 2.520979e-01 
1274 8.072230e-03 2.569861e-01 
2335 7.315400e-03 2.733519e-01 
4281 5.162285e-03 3.282817e-01 
7847 3.551166e-03 5.126235e-01 
14384 2.883195e-03 1.131727e+00 
26366 1.737827e-03 3.211223e+00 
48329 1.431917e-03 1.019703e+01 
88586 1.041010e-03 3.366572e+01 
162377 6.280591e-04 1.125135e+02 
297635 4.523937e-04 3.774229e+02 
545559 3.520721e-04 1.267454e+03 
1000000 2.216248e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_1_model_mi300x.dat <==
n error bound 
10 1.456549e-02 2.500010e-01 
18 1.204862e-01 2.500025e-01 
33 4.384426e-02 2.500066e-01 
61 4.370109e-02 2.500195e-01 
112 3.420081e-02 2.500601e-01 
206 4.126824e-02 2.501929e-01 
379 3.078504e-02 2.506341e-01 
695 1.775781e-02 2.520979e-01 
1274 8.072213e-03 2.569861e-01 
2335 7.315376e-03 2.733519e-01 
4281 5.162263e-03 3.282817e-01 
7847 3.551135e-03 5.126235e-01 
14384 2.883146e-03 1.131727e+00 
26366 1.737750e-03 3.211223e+00 
48329 1.431836e-03 1.019703e+01 
88586 1.040864e-03 3.366572e+01 
162377 6.278727e-04 1.125135e+02 
297635 4.522039e-04 3.774229e+02 
545559 3.517450e-04 1.267454e+03 
1000000 2.213415e-04 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_2_model_mi300x.dat <==
n error bound 
10 1.240422e-01 2.500010e-01 
18 8.232432e-01 2.500025e-01 
33 3.371631e-01 2.500066e-01 
61 1.649533e-01 2.500195e-01 
112 2.751594e-01 2.500601e-01 
206 1.419840e-01 2.501929e-01 
379 1.124165e-01 2.506341e-01 
695 6.351569e-02 2.520979e-01 
1274 5.397632e-02 2.569861e-01 
2335 6.073883e-02 2.733519e-01 
4281 3.307082e-02 3.282817e-01 
7847 2.235884e-02 5.126235e-01 
14384 1.736269e-02 1.131727e+00 
26366 1.101161e-02 3.211223e+00 
48329 8.182824e-03 1.019703e+01 
88586 5.467204e-03 3.366572e+01 
162377 4.216525e-03 1.125135e+02 
297635 3.547327e-03 3.774229e+02 
545559 1.968554e-03 1.267454e+03 
1000000 1.524056e-03 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_3_model_mi300x.dat <==
n error bound 
10 1.061332e-01 2.500010e-01 
18 6.627470e-01 2.500025e-01 
33 8.458646e-01 2.500066e-01 
61 4.047940e-01 2.500195e-01 
112 8.091770e-02 2.500601e-01 
206 1.029177e-01 2.501929e-01 
379 1.183526e-01 2.506341e-01 
695 1.221193e-01 2.520979e-01 
1274 4.937803e-02 2.569861e-01 
2335 4.864451e-02 2.733519e-01 
4281 3.492515e-02 3.282817e-01 
7847 2.435987e-02 5.126235e-01 
14384 1.192758e-02 1.131727e+00 
26366 1.252764e-02 3.211223e+00 
48329 8.986082e-03 1.019703e+01 
88586 6.417986e-03 3.366572e+01 
162377 4.018480e-03 1.125135e+02 
297635 2.436958e-03 3.774229e+02 
545559 2.516296e-03 1.267454e+03 
1000000 1.329524e-03 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_b200.dat <==
n error bound 
10 1.701509e-05 2.500010e-01 
18 5.747999e-04 2.500025e-01 
33 1.197455e-04 2.500066e-01 
61 8.128355e-05 2.500195e-01 
112 3.484948e-05 2.500601e-01 
206 3.373966e-05 2.501929e-01 
379 3.140432e-05 2.506341e-01 
695 1.976855e-05 2.520979e-01 
1274 1.291425e-05 2.569861e-01 
2335 1.622767e-05 2.733519e-01 
4281 1.000281e-05 3.282817e-01 
7847 6.704723e-06 5.126235e-01 
14384 5.672134e-06 1.131727e+00 
26366 4.559628e-06 3.211223e+00 
48329 3.680930e-06 1.019703e+01 
88586 3.255740e-06 3.366572e+01 
162377 3.379557e-06 1.125135e+02 
297635 4.363637e-06 3.774229e+02 
545559 4.311886e-06 1.267454e+03 
1000000 5.290691e-06 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_4_model_mi300x.dat <==
n error bound 
10 1.700590e-05 2.500010e-01 
18 5.747733e-04 2.500025e-01 
33 1.197245e-04 2.500066e-01 
61 8.122348e-05 2.500195e-01 
112 3.473340e-05 2.500601e-01 
206 3.361373e-05 2.501929e-01 
379 3.119497e-05 2.506341e-01 
695 1.961737e-05 2.520979e-01 
1274 1.277655e-05 2.569861e-01 
2335 1.566984e-05 2.733519e-01 
4281 9.511790e-06 3.282817e-01 
7847 6.015549e-06 5.126235e-01 
14384 5.109542e-06 1.131727e+00 
26366 3.692518e-06 3.211223e+00 
48329 2.446284e-06 1.019703e+01 
88586 1.766518e-06 3.366572e+01 
162377 1.440748e-06 1.125135e+02 
297635 1.041629e-06 3.774229e+02 
545559 6.158593e-07 1.267454e+03 
1000000 5.426023e-07 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_b200.dat <==
n error bound 
10 7.666947e-08 2.500010e-01 
18 1.098208e-06 2.500025e-01 
33 1.482008e-06 2.500066e-01 
61 2.767200e-06 2.500195e-01 
112 3.024134e-07 2.500601e-01 
206 3.743118e-07 2.501929e-01 
379 4.766122e-07 2.506341e-01 
695 7.185248e-07 2.520979e-01 
1274 6.168414e-07 2.569861e-01 
2335 8.604077e-07 2.733519e-01 
4281 9.984020e-07 3.282817e-01 
7847 1.076737e-06 5.126235e-01 
14384 1.034792e-06 1.131727e+00 
26366 1.753229e-06 3.211223e+00 
48329 2.167997e-06 1.019703e+01 
88586 2.692117e-06 3.366572e+01 
162377 2.998009e-06 1.125135e+02 
297635 3.289857e-06 3.774229e+02 
545559 5.365729e-06 1.267454e+03 
1000000 5.561463e-06 4.257784e+03 


==> data/matmul_test_fp8-e5m2_binary32_words_6_model_mi300x.dat <==
n error bound 
10 7.446160e-08 2.500010e-01 
18 8.355348e-07 2.500025e-01 
33 1.446148e-06 2.500066e-01 
61 2.537146e-06 2.500195e-01 
112 2.412685e-07 2.500601e-01 
206 2.342968e-07 2.501929e-01 
379 1.903280e-07 2.506341e-01 
695 1.762691e-07 2.520979e-01 
1274 1.511645e-07 2.569861e-01 
2335 1.489658e-07 2.733519e-01 
4281 1.439432e-07 3.282817e-01 
7847 7.711994e-08 5.126235e-01 
14384 6.740115e-08 1.131727e+00 
26366 1.128840e-07 3.211223e+00 
48329 1.266262e-07 1.019703e+01 
88586 1.672815e-07 3.366572e+01 
162377 1.738133e-07 1.125135e+02 
297635 2.084087e-07 3.774229e+02 
545559 3.067966e-07 1.267454e+03 
1000000 3.252846e-07 4.257784e+03 


==> man_exp_code.txt <==
void generate_uniform_man_exp(
    float* h_a,
    std::size_t K,
    int a,
    int b,
    std::mt19937& rng)
{
    constexpr double max_mantissa =
        2.0 - std::numeric_limits<float>::epsilon();

    std::uniform_real_distribution<double> mantissa_dist(
        -max_mantissa, max_mantissa);

    std::uniform_int_distribution<int> exponent_dist(a, b);

    for (std::size_t i = 0; i < K; ++i)
    {
        double mantissa = mantissa_dist(rng);
        int exponent = exponent_dist(rng);

        h_a[i] = static_cast<float>(
            std::ldexp(mantissa, exponent)); // mantissa * 2^exponent
    }
}

==> tests.txt <==
V100
WMMA-API HMMA_884
A100
:FP16/BF16--
WMMA-API HMMA 1688
TF32
WMMA_API HMMA1684
All MMA_sync as well
H100/B200
FP16/BF16
WMMA API HMMA 16816
TF32 
WMMA API HMMA 1684
MMA SYNC HMMA 1688
FP8
mma.sync HMMA 16816 in FP16
wgmma.sync WQMMA 16832 in FP8

4: Ada
FP16/BF16
WMMA API HMMA 1688
TF32 HMMA 1684
FP8
mma.sync QMMA 16832 FP8




